A simple equilibration procedure leading to polynomial-degree-robust a posteriori error estimators for the curl-curl problem

We introduce two a posteriori error estimators for N\'ed\'elec finite element discretizations of the curl-curl problem. These estimators pertain to a new Prager-Synge identity and an associated equilibration procedure. They are reliable and efficient, and the error estimates are polynomial-degree-robust. In addition, when the domain is convex, the reliability constants are fully computable. The proposed error estimators are also cheap and easy to implement, as they are computed by solving divergence-constrained minimization problems over edge patches. Numerical examples highlight our key findings, and show that both estimators are suited to drive adaptive refinement algorithms. Besides, these examples seem to indicate that guaranteed upper bounds can be achieved even in non-convex domains.

==> figures/cube/data/H0250.txt <==
p err etac etae
0 0.672918 0.843557 0.805143
1 0.0828549 0.0988509 0.0960004
2 0.00763636 0.00890819 0.00894797
3 0.000550518 0.00063754 0.00065638
4 3.66915e-05 4.2153e-05 4.48552e-05
5 1.92273e-06 2.19926e-06 2.36754e-06
6 1.0601e-07 1.20481e-07 1.33274e-07


==> figures/cube/data/H0500.txt <==
p err etac etae
0 1.26038 1.54275 1.47628
1 0.316586 0.379315 0.365517
2 0.0547423 0.0633564 0.06251
3 0.00810685 0.00943437 0.00948128
4 0.000932806 0.00105469 0.00107703
5 0.000104913 0.000120071 0.0001259
6 8.74538e-06 9.74613e-06 1.02395e-05


==> figures/cube/data/H1000.txt <==
p err etac etae
0 2.26234 3.35796 3.06388
1 1.08145 1.32845 1.37166
2 0.455146 0.529465 0.525801
3 0.0797567 0.100231 0.105625
4 0.0386408 0.0439264 0.0467766
5 0.00316618 0.00395545 0.00426785
6 0.00177489 0.00198819 0.00220529


==> figures/cube/data/P0.txt <==
h err etac etae
1000 2.26234 3.35796 3.06388
0500 1.26038 1.54275 1.47628
0250 0.672918 0.843557 0.805143
0125 0.351256 0.425623 0.402157
0062 0.177483 0.213918 0.201713


==> figures/cube/data/P1.txt <==
h err etac etae
1000 1.08145 1.32845 1.37166
0500 0.316586 0.379315 0.365517
0250 0.0828549 0.0988509 0.0960004
0125 0.023917 0.0279959 0.0266521
0062 0.00596442 0.00696346 0.00661883


==> figures/cube/data/P2.txt <==
h err etac etae
1000 0.455146 0.529465 0.525801
0500 0.0547423 0.0633564 0.06251
0250 0.00763636 0.00890819 0.00894797
0125 0.00111074 0.0012756 0.00125569
0062 0.000139352 0.000160042 0.000157574


==> figures/fichera/data/P0.txt <==
iter nr_dofs err este estc
0 90 0.547214 0.692986 0.719014
1 106 0.515819 0.668093 0.682315
2 144 0.480957 0.653734 0.653697
3 239 0.458799 0.621891 0.618167
4 647 0.382701 0.492397 0.496672
5 924 0.34522 0.440321 0.453384
6 1376 0.303724 0.383956 0.396168
7 2142 0.275717 0.350354 0.364772
8 3421 0.244379 0.308043 0.32001
9 4700 0.223381 0.273693 0.286278
10 7554 0.192553 0.23667 0.246936
11 11201 0.169018 0.205049 0.214514
12 16732 0.145956 0.174694 0.183548
13 26478 0.126862 0.150248 0.158116
14 44172 0.108461 0.127754 0.134602
15 73556 0.0918433 0.107762 0.113834


==> figures/fichera/data/P1.txt <==
iter nr_dofs err este estc
0 564 0.185788 0.254732 0.246905
1 1070 0.153473 0.210638 0.200296
2 1756 0.127117 0.183886 0.171896
3 3794 0.0936088 0.13185 0.126435
4 5662 0.0762774 0.105688 0.102178
5 8122 0.0650953 0.0936482 0.0890064
6 14258 0.0533574 0.0737884 0.0710526
7 20556 0.0461601 0.0650817 0.062537
8 27904 0.0384875 0.05391 0.0521145
9 36974 0.0343618 0.0468985 0.0452999
10 47972 0.0288785 0.0393996 0.0381901
11 60812 0.0240318 0.0331644 0.0320363
12 78096 0.0206393 0.0284175 0.0274097
13 101464 0.0177481 0.0241546 0.0233393
14 131734 0.0155174 0.0208966 0.0201833
15 164788 0.0129871 0.0177121 0.0170316


==> figures/lbrick_large/data/P0.txt <==
iter nr_dofs err este estc
0 47 0.964261 1.1803 1.20599
1 92 0.87737 1.09239 1.15681
2 155 0.733027 0.994354 1.01499
3 413 0.598621 0.817612 0.806374
4 920 0.485262 0.650612 0.649378
5 1996 0.420321 0.568005 0.567327
6 2933 0.368377 0.487651 0.4983
7 4959 0.321344 0.418903 0.42822
8 7181 0.287008 0.367026 0.379552
9 11717 0.252693 0.314715 0.32661
10 18862 0.209996 0.263163 0.272242
11 29670 0.183824 0.225374 0.234871
12 47534 0.156571 0.191406 0.199605
13 80407 0.133246 0.161317 0.168739
14 131646 0.112116 0.134577 0.141113
15 217764 0.0938479 0.112005 0.117457


==> figures/lbrick_large/data/P1.txt <==
iter nr_dofs err este estc
0 304 0.528582 0.650714 0.645567
1 724 0.371139 0.505151 0.494143
2 1150 0.295968 0.39056 0.380379
3 2848 0.224701 0.301797 0.295224
4 5220 0.197999 0.265978 0.258164
5 9088 0.16381 0.219768 0.216496
6 13474 0.143681 0.189994 0.188699
7 17102 0.129155 0.165161 0.164978
8 22572 0.110398 0.143836 0.142437
9 29132 0.100493 0.129802 0.128195
10 40940 0.0850033 0.111685 0.109456
11 54676 0.0697059 0.0925504 0.0907181
12 71742 0.0587312 0.0796273 0.0776035
13 92682 0.0511941 0.0686481 0.0672693
14 117988 0.0437489 0.0583308 0.0575605
15 160342 0.0395925 0.0514421 0.0509942


==> figures/lbrick_large/data/P2.txt <==
iter nr_dofs err este estc
0 963 0.268176 0.351738 0.3427
1 1821 0.205482 0.278164 0.267917
2 3462 0.135305 0.199615 0.195641
3 5304 0.127819 0.182983 0.177472
4 8520 0.122641 0.16661 0.160698
5 12270 0.0965886 0.13941 0.135099
6 18900 0.086946 0.123043 0.118076
7 28488 0.0818878 0.112098 0.107478
8 37473 0.0709728 0.101928 0.0981775
9 64794 0.0574784 0.0825603 0.0796084
10 95949 0.0471555 0.067991 0.0662374
11 125997 0.0406428 0.0592678 0.0575687
12 157404 0.0367321 0.0517796 0.0505988
13 194121 0.0314958 0.0465041 0.0447872
14 258588 0.0285928 0.0413988 0.0397429
15 314787 0.0254637 0.0356945 0.0345237


==> figures/lbrick_medium/data/P0.txt <==
iter nr_dofs err este estc
0 37 1.32982 1.37191 1.38656
1 44 1.34473 1.41232 1.40646
2 63 1.36229 1.69606 1.70345
3 93 1.26428 1.70946 1.64195
4 177 1.0586 1.37672 1.38593
5 1105 0.731412 0.970541 0.969063
6 2150 0.563871 0.719362 0.738066
7 3871 0.487233 0.611636 0.637699
8 5736 0.448064 0.535705 0.563075
9 8175 0.393748 0.474025 0.495819
10 12226 0.337668 0.405252 0.424963
11 16474 0.294599 0.352277 0.367786
12 25297 0.254375 0.302356 0.316536
13 43583 0.214571 0.25388 0.266817
14 71431 0.179738 0.212233 0.223865
15 115770 0.150671 0.176855 0.186739


==> figures/lbrick_medium/data/P1.txt <==
iter nr_dofs err este estc
0 252 1.03063 0.967245 0.988062
1 306 1.02727 0.961046 0.945968
2 480 0.797243 0.925729 0.864887
3 990 0.534964 0.67118 0.626597
4 1824 0.357776 0.45731 0.43415
5 2966 0.316106 0.398319 0.379276
6 5326 0.254223 0.31795 0.307032
7 10874 0.213365 0.257571 0.254259
8 15448 0.15626 0.196435 0.191426
9 19466 0.142241 0.181501 0.175686
10 23906 0.122371 0.151326 0.149299
11 31012 0.110985 0.137306 0.13622
12 42242 0.0962287 0.119143 0.118181
13 52690 0.0834818 0.10303 0.102605
14 65404 0.073261 0.0895889 0.0893255
15 88398 0.0630916 0.076709 0.0768905


==> figures/lbrick_medium/data/P2.txt <==
iter nr_dofs err este estc
0 813 0.747024 0.690678 0.677464
1 993 0.774598 0.67157 0.664182
2 1530 0.443575 0.503664 0.470386
3 1794 0.36456 0.43947 0.403351
4 4752 0.257111 0.312496 0.296869
5 7338 0.182645 0.230688 0.216076
6 10410 0.133813 0.180619 0.168957
7 12957 0.139 0.175088 0.165094
8 15486 0.120505 0.16215 0.148946
9 22194 0.0885864 0.115948 0.111937
10 27228 0.0835062 0.113619 0.108829
11 30027 0.0733605 0.0972024 0.0936415
12 34158 0.0704607 0.091466 0.0876808
13 44442 0.0667507 0.0848802 0.0814063
14 61146 0.0513616 0.0679603 0.0654953
15 83211 0.0470108 0.0616428 0.0589549


==> figures/lbrick_small/data/P0.txt <==
iter nr_dofs err este estc
0 31 0.668444 0.762548 0.79203
1 117 0.505364 0.702261 0.707613
2 193 0.416379 0.514975 0.524321
3 339 0.343471 0.441854 0.445482
4 715 0.302121 0.39252 0.403941
5 1041 0.272032 0.337575 0.348171
6 1941 0.22227 0.273463 0.281667
7 3365 0.188334 0.22666 0.235785
8 5369 0.162004 0.192779 0.201388
9 8329 0.139382 0.163322 0.171696
10 15597 0.117028 0.136932 0.144261
11 28506 0.0949417 0.110826 0.117264
12 49340 0.0788659 0.0913813 0.0968009
13 89407 0.0643811 0.0745878 0.0789489
14 168859 0.051943 0.0599561 0.0635346
15 307250 0.0423098 0.048643 0.051598


==> figures/lbrick_small/data/P1.txt <==
iter nr_dofs err este estc
0 206 0.304045 0.346416 0.334221
1 702 0.188821 0.247154 0.229927
2 1182 0.143034 0.168686 0.167002
3 1958 0.108862 0.127688 0.127661
4 4136 0.0798195 0.0956541 0.0955442
5 6900 0.0611219 0.075965 0.0753993
6 9522 0.0526655 0.0632788 0.0636066
7 16670 0.0413854 0.0501151 0.0504772
8 27664 0.0330138 0.0400713 0.0401264
9 40738 0.024851 0.0308388 0.0306527
10 55292 0.0205061 0.0250748 0.0250604
11 67472 0.0175565 0.0208728 0.0212594
12 94776 0.0142516 0.0168861 0.017221
13 128260 0.0110399 0.0128623 0.0131931
14 171732 0.00913621 0.0106644 0.0109349
15 240106 0.00730183 0.00850815 0.00874034


==> figures/lbrick_small/data/P2.txt <==
iter nr_dofs err este estc
0 660 0.157174 0.163022 0.164226
1 1548 0.0932493 0.109366 0.105295
2 2433 0.0696716 0.0835126 0.0794296
3 7788 0.0435932 0.0542507 0.0514972
4 9231 0.0383457 0.0467025 0.0458889
5 16488 0.0263366 0.0329833 0.0320842
6 20589 0.0220453 0.0270467 0.0263382
7 25791 0.0171982 0.0214171 0.0207758
8 30585 0.014818 0.0186244 0.0179874
9 37623 0.013249 0.0160906 0.0156483
10 52458 0.00985457 0.0122121 0.0118447
11 61749 0.00797112 0.00991616 0.00965001
12 79254 0.00700381 0.00860336 0.00844455
13 97155 0.00602967 0.00734879 0.00720748
14 125910 0.00502472 0.00606035 0.00599911
15 159225 0.00426829 0.00520645 0.00510846

